Chaotic Type I Migration in Turbulent Discs

By performing global hydrodynamical simulations of accretion discs with driven turbulence models, we demonstrate that elevated levels of turbulence induce highly stochastic migration torques on low-mass companions embedded in these discs. This scenario applies to planets migrating within gravito-turbulent regions of protoplanetary discs as well as stars and black holes embedded in the outskirts of active galactic nuclei (AGN) accretion discs. When the turbulence level is low, linear Lindblad torques persists in the background of stochastic forces and its accumulative effect can still dominate over relatively long timescales. However, in the presence of very stronger turbulence, classical flow patterns around the companion embedded in the disc are disrupted, leading to significant deviations from the expectations of classical Type I migration theory over arbitrarily long timescales. Our findings suggest that the stochastic nature of turbulent migration can prevent low-mass companions from monotonically settling into universal migration traps within the traditional laminar disc framework, thus reducing the frequency of three-body interactions and hierarchical mergers compared to previously expected. We propose a scaling for the transition mass ratio from classical to chaotic migration $q\propto \alpha_R$, where $\alpha_R$ is the Reynolds viscosity stress parameter, which can be further tested and refined by conducting extensive simulations over the relevant parameter space.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
